CoopASD: Cooperative Machine Anomalous Sound Detection with Privacy Concerns

Machine anomalous sound detection (ASD) has emerged as one of the most promising applications in the Industrial Internet of Things (IIoT) due to its unprecedented efficacy in mitigating risks of malfunctions and promoting production efficiency. Previous works mainly investigated the machine ASD task under centralized settings. However, developing the ASD system under decentralized settings is crucial in practice, since the machine data are dispersed in various factories and the data should not be explicitly shared due to privacy concerns. To enable these factories to cooperatively develop a scalable ASD model while preserving their privacy, we propose a novel framework named CoopASD, where each factory trains an ASD model on its local dataset, and a central server aggregates these local models periodically. We employ a pre-trained model as the backbone of the ASD model to improve its robustness and develop specialized techniques to stabilize the model under a completely non-iid and domain shift setting. Compared with previous state-of-the-art (SOTA) models trained in centralized settings, CoopASD showcases competitive results with negligible degradation of 0.08%. We also conduct extensive ablation studies to demonstrate the effectiveness of CoopASD.

==> related_works.txt <==
Mothukuri et al. [1] proposed an FL-based anomaly detection approach with gated recurrent units models using decentralized data, and Nguyen et al. [2] presented a self-learning distributed FL sytem for detecting anomalous IoT devices. However, both methods introduce anomalous samples into the training set and do not actually achieve domain shift.  Li et al. [3] proposed an autoencoder based method at the server side to perform anomaly detection by discovering anomalous local weight updates from the clients. Cui et al. [4] introduced a blockchain-empowered decentralized FL framework for anomaly detection. Sater et al. [5] proposed a privacy-by-design FL model that consists of stacked LSTM framework for anomaly detection in smart buildings.

[1] Federated learning based anomaly detection for IoT security attacks
[2] DIoT: A federated self- learning anomaly detection system for IoT
[3] Abnormal Client Behavior Detection in Federated Learning
[4] Security and Privacy-Enhanced Federated Learning for Anomaly Detection in IoT Infrastructures
[5] A Federated Learning Approach to Anomaly Detection in Smart Buildings
